Discontinuity Induced Hopf and Neimark-Sacker Bifurcations in a Memristive Murali-Lakshmanan-Chua Circuit

We report using Clarke's concept of generalised differential and a modification of Floquet theory to non-smooth oscillations, the occurrence of discontinuity induced Hopf bifurcations and Neimark-Sacker bifurcations leading to quasiperiodic attractors in a memristive Murali-Lakshmanan-Chua (memristive MLC) circuit. The above bifurcations arise because of the fact that a memristive MLC circuit is basically a nonsmooth system by virtue of having a memristive element as its nonlinearity. The switching and modulating properties of the memristor which we have considered endow the circuit with two discontinuity boundaries and multiple equilibrium points as well. As the Jacobian matrices about these equilibrium points are non-invertible, they are non-hyperbolic, some of these admit local bifurcations as well. Consequently when these equilibrium points are perturbed, they lose their stability giving rise to quasiperiodic orbits. The numerical simulations carried out by incorporating proper discontinuity mappings (DMs), such as the Poincar\'{e} discontinuity map (PDM) and zero time discontinuity map (ZDM), are found to agree well with experimental observations.

==> graphics/README.txt <==
%%
%% Copyright 1993-2016 LaTeX Project
%%
%% This file is part of the Standard LaTeX `Graphics Bundle'.
%%
%% This file, and all the other files in this bundle as listed below,
%% may be distributed under the terms of the LaTeX Project Public
%% License, as described in lppl.txt in the base LaTeX distribution.
%% Either version 1.3c or, at your option, any later version.
%%
%% The latest version of this license is in
%%
%%   http://www.latex-project.org/lppl.txt
%%
%% and version 1.3c or later is part of all distributions of LaTeX 
%% version 2005/12/01 or later.


The LaTeX Colour and Graphics Packages
========================================
             

This is a collection of LaTeX packages for:
 * producing colour
 * including graphics (eg PostScript) files 
 * rotation and scaling of text
in LaTeX documents.

=======================================================================


THIS DIRECTORY CONTAINS 
======================

README          This File
changes.txt     Log of changes to the packages.
graphics.ins    Install file for docstrip.

Standard packages
=================
color.dtx       Source for color package
graphics.dtx    Source for graphics package
trig.dtx        Source for trig package (required by graphics)

Non Standard Packages
=====================
graphicx.dtx    Source for graphicx package (extension of graphics)
epsfig.dtx      Source for epsfig package (extension of graphicx)
rotating.dtx    Source for rotating package (extension of graphicx)
keyval.dtx      Source for keyval pacakge (required by both the above)
lscape.sty      Produce landscape pages in a (mainly) portrait document.

Driver Files
============
drivers.dtx     Source for driver files for supported drivers.

User Documentation
==================
grfguide.tex    User Guide to all the packages in this bundle.
                WARNING: 
                This file calls color and graphics packages
                without a driver option. 
                You *must* set up two files 
                                 color.cfg and graphics.cfg
                containing (for example)
                                \ExecuteOptions{dvips}
                Before running this file.

rotex.tex       examples of use of rotating package.

=============================================

TO UNPACK THE PACKAGES
======================

latex graphics.ins

This will produce the 

.sty package files

Similarly you can run

latex graphics-drivers.ins

to produce the

.def driver files.

Not all supported drivers are included in this file as they are
maintained elsewhere.

=============================================

USING THE PACKAGES
==================

Move files ending in .sty .def  to a standard TeX input directory.

Make a default option for your site by creating two files
     color.cfg and graphics.cfg
containing (if dvips is your default driver)
\ExecuteOptions{dvips}

You may then LaTeX the user guide:
latex grfguide.tex.

==============================================






==> graphics/changes.txt <==
This file lists changes to the LaTeX2e files in reverse chronological order.
It is provided for convenience only.  It therefore makes no claims to
completeness or accuracy and it contains some references to files that
are not part of the distribution.
=======================================================================

2016-07-10  David Carlisle  <latex-bugs@latex-project.org>

	* graphics-drivers.ins: stop generating dvips.def
	(moved to graphics-def)

2016-06-17  David Carlisle  <latex-bugs@latex-project.org>

	* drivers.dtx: guards for contributed packages and plain TeX.
	
2016-06-02  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx, color.dtx, drivers.dtx: add pagesize special support to dvips
	option to match pdftex behaviour and add setpagesize and
	nosetpagesize options to color and graphics packages to enable or
	disable this feature for all drivers.

2016-05-22  David Carlisle  <latex-bugs@latex-project.org>

	* rotating.dtx:  add from rotating distribution
	* rotex.tex:  add from rotating distribution (was example.tex}
	* cat.eps:  add from rotating distribution
	* grfguide.tex: list the rotating package.

2016-05-09  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx, color.dtx: add dvisvgm option (Till Tantau)

2016-01-04  David Carlisle  <latex-bugs@latex-project.org>

	* drivers.dtx: dvips can deal natively with compressed eps
	(was in texlive's graphics.cfg)

2016-01-03  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx, color.dtx: add luatex option. (luatex.def to be
	distributed separately.)

	* trig.dtx: make pre-calculated trig values expand to digits
	rather than use \chardef

2015-12-30  David Carlisle  <latex-bugs@latex-project.org>

	* drivers.dtx: dvips can deal natively with compressed eps
	(was in texlive's graphics.cfg)

2015-04-02 Joseph Wright <latex-team@latex-project.org>

	* Update CTAN link in README

2015-03-27    David Carlisle  <latex-bugs@@latex-project.org>

       * Updating copyright notices etc

2014-11-07 Joseph Wright <latex-bugs@latex-project.org>

       * Rename 00readme.txt to README (named README.txt in the development
         repository)

2014-10-28    <Frank.Mittelbach@latex-project.org>

	* drivers.dtx, graphics.dtx, graphicx.dtx, keyval.dtx, trig.dtx:
	Fixed typos in documentation found by Karl Berry.

2014-10-14    <Frank.Mittelbach@latex-project.org>

	* graphics.dtx: Fixed typo in error message.

2014-05-08    David Carlisle  <david.carlisle@latex-project.org>

	* keyval.dtx: Revert change to {} parsing.


2014-04-26    David Carlisle  <david.carlisle@latex-project.org>

	* grfguide.tex: Changes to allow generation of grfguide.pdf via
	pdflatex: include a.pdf in a filecontents environment and adjust
	examples to use a modified bounding box starting at 0 0 rather
	than 100 100.


2014-04-25    David Carlisle  <david.carlisle@latex-project.org>

	* showkeys.dtx: \leavemode and \long added for
          graphics/1521, graphics/4296

	* keyval.dtx: add \long on internal parsing macros to allow \par
	in values, Only strip one {} group not two from values.
	graphics/3446

2014-04-23    David Carlisle  <david.carlisle@latex-project.org>

	* color.dtx: Add \nopagecolor, graphics/3873

	* drivers.dtx: Add \nopagecolor, graphics/3873

2006-02-20 Morten Hoegholm <latex-bugs@latex-project.org>

	* graphics.dtx: Added demo option in graphics.

2005-11-14 Morten Hoegholm <latex-bugs@latex-project.org>

	* 00readme.txt: Updated to reflect the changes.

	* color.dtx:  Added support for dvipdfmx and XeTeX.

	* Makefile: Remove pstcol and add graphics-drivers.ins.

	* graphics-drivers.ins: New file for installation of driver files.

	* grfguide.tex: Updated documentation to reflect changes in the
	distribution of driver files. Added dvipdfmx and XeTeX to list of
	options.

	* graphics.ins: Removed pstcol (pr/3735) and driver files
          installation.

	* graphics.dtx: Added support for dvipdfmx and XeTeX.

2004-10-21 Rainer Schoepf <latex-bugs@latex-project.org>

	* grfguide.pdf: Added creation of this file, from grfguide.ps.

2001-07-07 Chris Rowley <latex-bugs@latex-project.org>

        * graphics.dtx:

        Made \rotatebox long (not previously done for graphics/2908)

2001-06-20 Chris Rowley <latex-bugs@latex-project.org>

        * pstcol.dtx:

        Added redefinitions for PSTricks (graphics/3233)

2001-06-07 Chris Rowley <latex-bugs@latex-project.org>

        * graphics.dtx:

        Extended documentation of \DeclareGraphicsExtensions
        (graphics/3228}

1999-02-17 David Carlisle <latex-bugs@latex-project.org>

        * dvipdfm.def: lppl (Agreed with Mark Wicks)

1999-02-16 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: lppl

        * graphics.ins: lppl

        * epsfig.dtx: lppl

        * textures.def: lppl (Agreed with Art Ogawa)

        * drivers.dtx: lppl

        * lscape.dtx: lppl

        * pstcol.dtx: lppl

        * color.dtx: lppl

        * graphicx.dtx: lppl

        * 00readme.txt: lppl

        * graphics.dtx: lppl

1999-01-13 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: dvipdfm and unknownkeysallowed options.

        * drivers.dtx: documentation corrections.

        * color.dtx: dvipdfm option

        * graphics.dtx: dvipdfm option

        * dvipdfm.def: (from Sebastian) For dvipdfm dvi->pdf driver.

1999-01-10 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: don't generate .def files for unsupported
          drivers

        * graphicx.dtx: new option (passed to graphicx)

        * keyval.dtx: new options to not generate error on unknown
          keys.

1999-01-08 David Carlisle <latex-bugs@latex-project.org>

        * pdftex.def: new version (from http://www.tug.org)

1999-01-07 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: \Gscale@box@dd(dd) made long. graphics/2908
         \@makeother\- added. graphics/2846

1999-01-07 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: \Gscale@box@dd(dd) made long. graphics/2908
         \@makeother\- added. graphics/2846

1999-01-07 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: \Gscale@box@dd(dd) made long. graphics/2908
         \@makeother\- added. graphics/2846

1998-10-30 David Carlisle <latex-bugs@latex-project.org>

        * vtex.def: new version from micropress

1998-06-05 David Carlisle <latex-bugs@latex-project.org>

        * pdftex.def: update for more recent pdftex (from Sebastian).

        * keyval.dtx: make keyval safe if \@tempc is an \if (As
        happens if you load amsmath and color packages, in that order)

1998-05-27 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: vtex option

        * color.dtx: vtex option

        * graphics.dtx: vtex option

        * vtex.def: Add file (supplied by MicroPress, Inc).

1998-05-03 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: update of dvipsone.def from Berthold Horn.

1997-11-10 David Carlisle <latex-bugs@latex-project.org>

        * trig.dtx: Remove an ancient email address of mine.

        * keyval.dtx: CHANGE so that # may appear in <value>s without
        needing to be doubled. NOTE This will require a change if
        anybody has used the comand= key in graphicx, the only key
        currently distributed likely to require # in its argument.  A
        setting such as `command = uncompress ##1' now will need
        changing to just use one #.  Also fix brace handling so a
        value of {abc}{xyz} is correctly handled. (Old version passed
        abc{xyz}).  Remove an ancient email address of mine.

1997-09-09 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: Comment out generation of oztex.def.

        * graphics.dtx: [oztex] == [dvips]

        * color.dtx: [oztex] == [dvips]

        * drivers.dtx: merge oztex and dvips support (for oztex 3.x).

1997-09-02 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: allow TAB in BoundingBox
          comments. graphics/2587

1997-06-17 David Carlisle <latex-bugs@latex-project.org>

        * textures.def: New one from Arthur Ogawa.

1997-06-09 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Initialise ext= key to empty, so type= may be
        used without specifying ext, for Sebastian.

1997-06-07 David Carlisle <latex-bugs@latex-project.org>

        * Makefile: pdftex.def

        * grfguide.tex: pdftex option

        * 00readme.txt: pdftex.tex driver file

        * color.dtx: pdftex option

        * graphics.dtx: pdftex option

        * pdftex.def: add this file for Han The Thanh's TeX variant.

1997-02-20 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: dvipdf missed out. graphics/2420

1997-01-07 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Make errors just info messages to the log in the
        monocrome option. graphics/2350

1996-12-12 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: new dvipsone eps code (Code from Berthold Horn)

1996-12-09 David Carlisle <latex-bugs@latex-project.org>

        * 00readme.txt: Remove grfguide.ps (it's in latex/doc on ctan)

        * Makefile: Remove grfguide.ps (it's in latex/doc on ctan)

        * grfguide.tex: Assorted improvements.

1996-11-18 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Minor changes to dvipdf.def (Sergey Lesenko).

1996-11-05 David Carlisle <latex-bugs@latex-project.org>

        * epsfig.dtx: Support active ! for graphics/2302

1996-11-02 David Carlisle <latex-bugs@latex-project.org>

        * 00readme.txt: add old docstrip warning.

1996-10-31 David Carlisle <latex-bugs@latex-project.org>

        * textures.def: add pstricks compatibity code from original
                        textures.def

        * drivers.dtx: tcidvi code supporting viewport/trim/clip.

        * graphicx.dtx: viewport/trim code now saves original bb
          coords.

        * color.dtx: add dvipdf

        * graphics.dtx: add dvipdf

        * drivers.dtx: add dvipdf (after code from Sergey Lesenko).

1996-10-30 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: add truetex and tcidvi drivers.  Add literal
        postscript specials to drivers that support it.  Add RGB
        (0-255 integer rgb) model to all drivers.

        * graphics.ins: add truetex (Kinch) and tcidvi (Scientific
        Word) drivers.

1996-10-29 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: new style for docstrip 2.4.

        * grfguide.tex: Describe new options, improve descriptions of
        \graphicspath (for graphics/2294) and \DeclareGraphicsRule.
        Describe how to add new driver options in a cfg file.

        * graphicx.dtx: Add hiresbb key to \includegraphics.

        * graphics.dtx: Add tcidvi and truetex options, comment out
        some old drivers.  Add hiresbb package option for
        %%HiResBoundingBox.

        * color.dtx: add missing \colors@false to monochrome option.
        Add tcidvi and truetex drivers. Comment out some old drivers.

1996-10-28 David Carlisle <latex-bugs@latex-project.org>

        * pstcol.dtx: clean up documentation a bit.

        * Makefile: Add SCRIPTDIR

1996-09-16 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: add debugshow option, mainly so I can go
        \usepackage[debugshow]{graphics,color} without color
        complaining

        * graphics.dtx: stop infinite loop if requested size is zero
        graphics/2259.

1996-08-05 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Missing % for /2244

1996-06-11 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: pctex32

1996-06-10 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: use \@gtempa not \g@tempa graphics/2090

        * graphicx.dtx: Fix misplaced = in changes
          entry. graphics/2034

1996-05-29 David Carlisle <latex-bugs@latex-project.org>

        * 00readme.txt: Tidy up.

        * graphicx.dtx: Declare it version 1 (no other change).

        * graphics.dtx: Declare it version 1 (no other change).

        * color.dtx: Declare it version 1 (no other change).

        * drivers.dtx: Change arithmetic in dvips' \Ginclude@eps (and
        the identical code for pctex32) to avoid overflow on very
        large posters. (Andreas Schott)

1996-04-11 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add pctex32 driver file based on code from pti.
        Add support for wmf in Y&Y's dviwindo.

        * epsfig.dtx: allow space after [ in \epsfbox bb argument.
        add `silent' key to \epsfig (ignored).

1996-02-20 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.ps: Bad dvips configuration forcing A4 paper fixed.

        * textures.def: \gread -> \gread@ typo fixed.

        * graphics.dtx: \gread -> \gread@ typo fixed.

        * graphics.ins: dvi2ps dvitops dvilaser dvialw added back to
           the .ins file, so the code gets extracted

1995-12-07 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Remove \showhyphens and \underbar Now all
        commands are colour safe already in the kernel.  CHANGE Add
        \leavevmode to \textcolor so that it works out right at the
        start of a \parbox[t] (and other places)

        * grfguide.tex: Bring up to date.

1995-12-06 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Use \Gin@exclamation to save active !
        problems.  Rename key to keepaspectratio.

        * graphics.dtx: Add \Gin@exclamation for French graphicx
          mainly

1995-12-04 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: New dviwin code after correspondence with
          Hippocrates Sendoukas.

        * graphics.ins: remove textures.def generation

        * textures.def: New version, not generated from drivers.dtx.
        Code supplied by Arthur Ogawa.

1995-11-10 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: New version for concurrent docstrip

        * graphicx.dtx: Support height= and width= better for bitmap
          formats where natural size not known to LaTeX, but known to
          the driver.

        * graphics.dtx: Support height= and width= better for bitmap
          formats where natural size not known to LaTeX, but known to
          the driver.

1995-10-31 David Carlisle <latex-bugs@latex-project.org>

        * lscape.dtx: \StopEventually{\end{landscape}} for
          graphics/1744

1995-09-29 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Support isoscale code in \Gscale@box@dddd

        * graphicx.dtx: Support new isoscale key for \includegraphics.

1995-09-28 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Add origin key for \includegraphics rotation.

1995-09-27 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Modify \Gin@esetsize to support calc package

        * graphics.dtx: Modify \Gscale@div to support calc package

1995-09-22 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Fix typo in natheight and natwidth keys.

        * drivers.dtx: Fix bitmap support in dvips for graphics/1879

1995-09-21 David Carlisle <latex-bugs@latex-project.org>

        * keyval.dtx: Documentation changes for graphics/1698

1995-09-18 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: (Berthold Horn) Fix up clipping code in Y&Y
          drivers.

1995-09-11 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Fix up named colour support for dvipsone.

1995-09-07 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Merge dvipsone and dviwindo options.

        * grfguide.tex: Document the totalheight key which got omitted
          before.

        * graphics.ins: Remove generation of dviwindo.def

        * drivers.dtx: Fix bounding box spec in dvipsone (should be in
          sp) Remove generation of dviwindo.def: dviwindo option now
          uses dvipsone.def

        * graphicx.dtx: Arithmetic in viewport was wrong. (Michel
          Goossens)

        * graphics.dtx: Merge the two Y&Y options together making
          dviwindo.def obsolete.

1995-08-11 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex (section{Colour}): Refer to X Window system in
          the approved manner.

1995-06-26 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Typos fixed in bb.... keys for graphics/1685

1995-06-23 David Carlisle <latex-bugs@latex-project.org>

        * epsfig.dtx: oops. \ifGin@viewport renamed to \ifGin@bbox

1995-06-19 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add \Gin@PS@raw and \Gin@PS@restored for
         literal PostScript \specials. (cf \pstVerb and \pstverb)

1995-06-16 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: Modify docstrip options for Y&Y drivers.

        * epsfig.dtx: Remove forcing of dvips option (use graphics.cfg
        to force the default driver for your site).  Modify
        \ProvidesPackage usage

        * drivers.dtx: Add \AtBeginDvi around `color2' color define
        \special.  Make Y&Y drivers dvipsone and dviwindo use `color2'
        colour support following mail message from Berthold Horn.

        * color.dtx: Use #1 not ##1 in \DeclareOption, for latex/1557

1995-04-27 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Move \leavevmode earlier in box commands for
        graphics/1512

1995-04-19 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: Add template generation (commented out).

        * drivers.dtx: Remove \Gin@tobp, not needed now.

1995-04-12 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: Fix mention of obsolete syntax, as reported in
        latex/1295

1995-04-11 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Bounding box changes to match graphics.sty.
        Add trim viewport and totalheight keys to \includegraphics.

        * graphics.dtx: Start v0.7: \leavevmode positioning.  Bounding
        box cordinates stored as macros (so can use bp) Make more
        catcodes safe, for binary headers of eps files.

1995-01-03 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: (Chris Hamlin) Spurious #2 deleted in
           dviwindo.def: \def\c@lor@cmyk@#1#2,#2,#3,#4,#5\@@{%

1994-12-15 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: (Denis Roegel) Extra group to keep bb settings
          local.  (Piet van Oostrum) include `.' in \Gin@ext.

1994-12-12 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add ln (ln03, ln05 etc) support (untested).

        * graphics.dtx: Add ln (ln03, ln05 etc) support (untested).

1994-11-29 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: New \DeclareGraphicsExtensions description.

        * graphicx.dtx: Modify the type and read keys to work with new
          graphics.sty.

        * drivers.dtx: Explicitly mention `.' in all file extensions,
          to work with graphics v0.6.

        * graphics.dtx: Remove Optional argument to
          \DeclareGraphicsExtensions Remove the notion of a
          `separator' and now specify extensions as (eg) .eps rather
          than eps this makes it easier to work with files without
          extension.

1994-11-22 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: add color@vbox, remove a load of stuff now in the
          kernel.

1994-11-16 David Carlisle <latex-bugs@latex-project.org>

        * keyval.dtx: Move the <% plain> docstrip commands which were
          being typeset by mistake (reported by Martin Schroeder)

        * trig.dtx: Move the <% plain> docstrip commands which were
          being typeset by mistake (reported by Martin Schroeder)

1994-11-08 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Add \color@hbox and \color@endbox

1994-11-04 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: add psprint.def (accidentally omitted)

1994-11-02 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: fix catcodes of ctrl-D and \endlinechar when
          reading eps files.

1994-10-27 David Carlisle <latex-bugs@latex-project.org>

        * pstcol.dtx: add gradbegin and gradend colours.

1994-10-24 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Modify support for ! in \resizebox (Old code
          added to support active ! broke \width etc)
          \DeclareGraphicsRule Check #3 (not #2) is * (Reported by
          Arthur Ogawa).  Missing \expandafter in \Gin@setfile
          (Reported by Arthur Ogawa).

        * drivers.dtx: Missing \the in dvitops \special. Reported by
          Arthur Ogawa.

1994-10-17 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: removed xdvi.def: xdvi now calls
          dvips,monochrome

1994-10-16 David Carlisle <latex-bugs@latex-project.org>

        * trig.dtx: Changed \@xc to \nin@ty (old name clashed with
          some other package)

1994-10-14 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: Minor improvements to my English.

1994-10-07 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Removed out of date table. Added new code for
          pctex drivers submitted by PTI.

1994-10-05 David Carlisle <latex-bugs@latex-project.org>

        * lscape.dtx: converted the old 209 style to dtx form and base
          on graphics package.

        * drivers.dtx: added hsb colour to drivers that support it.

1994-10-04 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Make \definecolor and \DefineNamedColor give an
          Info message if the colour was previously defined.

        * drivers.dtx: Add support for bounding box to pctex drivers,
          remove support for scaling which did not work anyway.

1994-10-03 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Add usenames option.

        * graphics.dtx: Error if no driver specified.

1994-09-29 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Modifications to fit in \DefineNamedColor.
        textures code redone based on mail from Constantin Kahn (Who
        owns a Mac which is and advantage when writing code for
        textures:-)

        * color.dtx (section{Defining Colours}): \DefineNamedColor Add
        this system, after conversations with Constantin Kahn about
        the textures support.

1994-09-21 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx (section{Generic PostScript Colour}): Modify
        textures code, to force trailing .0.

1994-09-19 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: small changes to \pagecolor.

1994-09-15 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add in pctex drivers from Sebastian.

1994-09-14 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Add fix for footnote bug (should really be in
          ltfloat/ltoutput)

1994-09-13 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx (subsection{Coloured Boxes} New implementation of
          \fcolorbox and \colorbox. Now share code.

1994-09-12 David Carlisle <latex-bugs@latex-project.org>

        * trig.dtx: Improve docstrip handling.

        * keyval.dtx: Improve docstrip handling.

        * color.dtx: Re-organise options, as for graphics package.

        * graphics.dtx (subsection{Options}): Re-organise, so that it
          is more efficient to specify a default option in
          graphics.cfg.

        * graphicx.dtx: Make \includegraphics check for 2nd optional
          arg. Use standard `graphics.sty' form if 2nd arg is there.

1994-07-27 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Add missing 3rd argument to \InputIfFileExists

1994-07-21 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: documentation changes.

1994-07-20 Sebastian Rahtz <latex-bugs@latex-project.org>

        * drivers.dtx: Fix textures graphics inclusion.

1994-07-20 David Carlisle <latex-bugs@latex-project.org>

        * pstcol.sty: Package modifying pstrics colour interface to
          work with LaTeX colours.

        * graphics.dtx (subsection{Stretching and Scaling}): Support
          active ! for French.

        * drivers.dtx: extensive changes to cope with the new code in
          graphics.dtx and color.dtx.

        * graphics.dtx: Add default rule possibility, so eg a PS
          driver can handle any unknown extension as eps, rather than
          generate an error.

        * color.dtx: Completely new implementation of the internal
          colour commands. Conversion from `user syntax' to `special
          syntax' is now in a separate (driver dependant) command,
          distinct from the commands to define or use colours.

1994-06-10 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: minor change to error texts. (dated 1994/05/14:-)

        * drivers.dtx: (From Sebastian) fix for dviwin.

1994-05-30 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Rename egraphics to graphicx.

        * testx.tex: new name to match graphicx.

        * graphicx.dtx: Rename from egraphics (8+3).

        * epsfig.dtx: (From Sebastian) Make epsfig default to [dvips]
        RequirePackage{graphicx} not egraphics.  Remove \wlog as now
        done by \ProvidesPackage.

1994-05-13 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Remove all support for the test release of
          LaTeX2e.  Add optional argument to \NeedsTeXFormat to show
          this.  Define new versions of the `kernel' colour commands,
          \color@{begin|end|set}group and \normalcolor. Remove
          redefinition of tabbing commands, now colour-safe in the
          kernel.

1994-05-09 David Carlisle <latex-bugs@latex-project.org>

        * test.tex: Remove `times' package from test.tex. (Not part of
          `base' distribution of LaTeX2e.)

        * color.dtx: improve wording of error messages.

        * drivers.dtx: patch to oztex support from Andrew
          Trevorrow. (via Sebastian)

1994-05-06 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx (subsection{Options}): notdraft renamed again
          to final.

        * drivers.dtx: Replace grot@ by Grot@ throughout.

        * egraphics.dtx: Removed weird and incorrect setting of
          \let\Gin@scalex\@empty and \let\Gin@scaley\@empty that I
          must have added while asleep:-) Now the earlier correct
          settings actually take effect.

        * graphics.dtx: Changed the handling of `missing file' errors.
          If no extension is supplied, each extension in the list is
          tried until a file is found. A File not found error is
          generated if this search fails.  If an extension is
          supplied, only a warning is given if the file does not
          exist. This allows the file to be created `on the fly' eg by
          extracting the file from a tar or zip archive.

1994-04-29 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Removed rotation from drivers.dtx
          documentation, so it can be processed at any site.

1994-04-28 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: added PS rules for Mac drivers

        * graphics.dtx: Improve the wording of error messages.

1994-04-21 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Added missing \ProvidesFile for xdvi and
          dvitops

1994-04-20 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: initialise \Gin@extensions with
          \providecommand so that definitions in the .def file are not
          zapped.

1994-04-18 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Stop \normalfont resetting the
          colour. (\reset@font does still reset the colour. This
          allows \rm to work as expected.  Fix marginpar, so the
          baseline is correctly aligned.

        * README Create initial change log from comments in the README

1994-04-13 David Carlisle <latex-bugs@latex-project.org>

        * notdraft renamed to nodraft

        * zaprotate zapscale renamed to hiderotate hidescale

        * kludges for graphics and colour to work with Feb 1994
          release now automatically included (so colfix.sty gone)

1994-03-23 David Carlisle <latex-bugs@latex-project.org>

        * rotatebox now correctly rotates about the left hand side.

        * spurious spaces in \resizebox removed

        * no BoundingBox error message improved

        * zaprotate and zapscale options added (probably bad names)

        * notdraft option added to cancel a global draft option.

        * Graphics files now listed by \listfiles

        * PS drivers now support \current@ps@color

        * colfix.sty put back until next release of LaTeX2e.

1994-03-09 David Carlisle <latex-bugs@latex-project.org>

        * \reflectbox added.
    
        * \rotatebox* removed
    
        * The order of the arguments of \includegraphics corrected
    
        * \includegraphics[lower-l,lower-r][upper-l,upper-r]{file}
    
        * \definecolor not \newcolor to define colours
    

